Robot Soccer Kit: Omniwheel Tracked Soccer Robots for Education

Recent developments of low cost off-the-shelf programmable components, their modularity, and also rapid prototyping made educational robotics flourish, as it is accessible in most schools today. They allow to illustrate and embody theoretical problems in practical and tangible applications, and gather multidisciplinary skills. They also give a rich natural context for project-oriented pedagogy. However, most current robot kits all are limited to egocentric aspect of the robots perception. This makes it difficult to access more high-level problems involving e.g. coordinates or navigation. In this paper we introduce an educational holonomous robot kit that comes with an external tracking system, which lightens the constraint on embedded systems, but allows in the same time to discover high-level aspects of robotics, otherwise unreachable.

==> imgs/log_ball.csv <==
,t,ball_x,ball_y
0,0.03571939468383789,-0.8142870247270796,0.041078752097758506
1,0.0691072940826416,-0.8144176040482488,0.041150197272879364
2,0.10415816307067871,-0.8139969690995554,0.040876957538217726
3,0.13643527030944824,-0.8108392887844248,0.04102865359593685
4,0.16458892822265625,-0.778776217873205,0.04061940228078944
5,0.20540785789489746,-0.7542952271509822,0.040353177050648045
6,0.23924779891967773,-0.7301968386306297,0.03903558461647525
7,0.26906418800354004,-0.7064766213562572,0.03929067984939108
8,0.30152320861816406,-0.682502181216709,0.03808883927399724
9,0.3381803035736084,-0.6596518677029122,0.03749826571032406
10,0.3716740608215332,-0.6363068038485339,0.036591832197683395
11,0.4023599624633789,-0.6133533420098959,0.03590840661982077
12,0.43860816955566406,-0.5913695376150572,0.034970366536738004
13,0.47257065773010254,-0.5694830416795682,0.03481397289214933
14,0.5010037422180176,-0.5478934241560482,0.034519866126713414
15,0.5405023097991943,-0.5269301682770743,0.033638967952458326
16,0.5726828575134277,-0.5067625878239697,0.03309639445093496
17,0.6030187606811523,-0.4864436359178458,0.03235868959329946
18,0.6398327350616455,-0.46736245330208637,0.03208692383359726
19,0.6706833839416504,-0.44858666558957394,0.03201719727622766
20,0.7072732448577881,-0.4295006580319515,0.0326207629281329
21,0.7419419288635254,-0.4103515007983308,0.03267701897189656
22,0.7723488807678223,-0.39199045574397134,0.032694727263583793
23,0.8112919330596924,-0.374573438009434,0.03327054576606699
24,0.8442881107330322,-0.3578539470444441,0.03428548528364419
25,0.8752439022064209,-0.34089347600038755,0.03518474114555662
26,0.9076497554779053,-0.32521455621937845,0.03668081848107253
27,0.9439220428466797,-0.308633490695623,0.03809381120390746
28,0.9768197536468506,-0.2929861973770613,0.04035830171362129
29,1.0094506740570068,-0.27887643899462994,0.0425064829316599
30,1.042473554611206,-0.2642878623670219,0.044669774381634525
31,1.0742247104644775,-0.25046487135398776,0.04640536709390793
32,1.1085906028747559,-0.23608363595882695,0.048855666602580304
33,1.1453330516815186,-0.22283512567072553,0.05133561408514543
34,1.1754035949707031,-0.20880836267905006,0.05360828879190336
35,1.2132494449615479,-0.19536882814510712,0.05630382424503288
36,1.2425942420959473,-0.1817103417849377,0.05964388185939972
37,1.2752447128295898,-0.16810485525806043,0.06229299749206797
38,1.3099045753479004,-0.15538407207788055,0.06537430163190254
39,1.3458280563354492,-0.14217864376940023,0.06901037654149125
40,1.3816227912902832,-0.1295792058099976,0.07239973290003718
41,1.4107744693756104,-0.1173980414385464,0.0757429527374925
42,1.446413278579712,-0.10573451042234551,0.0787030910496991
43,1.4791405200958252,-0.09300666150599536,0.08192623744278961
44,1.5162873268127441,-0.08181224770223533,0.08589813173303763
45,1.5473318099975586,-0.07126118417880625,0.08966105449461889
46,1.5825746059417725,-0.060063046506998154,0.09323922154149576
47,1.6121978759765625,-0.049784231556719925,0.09741425773065315
48,1.6541593074798584,-0.039219174736208486,0.10175658346578394
49,1.682682752609253,-0.02867642913463102,0.10626325698074951
50,1.7186763286590576,-0.01883765922280286,0.10976546593479096
51,1.7592520713806152,-0.009530057715983501,0.1143804000001502
52,1.7867870330810547,-0.0007135693455648253,0.11833651188454641
53,1.8288404941558838,0.007911473221366922,0.12245107669798548
54,1.8610436916351318,0.01623058086022014,0.12667300165019285
55,1.8918688297271729,0.024666513817326763,0.13123595335800464
56,1.9256136417388916,0.032709265000174584,0.1353594574629387
57,1.9597878456115723,0.04081187490679868,0.13984733280461792
58,1.9902119636535645,0.0483946078660915,0.1438143709786628
59,2.0251340866088867,0.05475114172491136,0.1487785498022264
60,2.0584731101989746,0.0614369025439923,0.152989719824729
61,2.0901365280151367,0.06843596029580444,0.1573061777587411
62,2.1368703842163086,0.07429510235193239,0.16087733914227514
63,2.1682393550872803,0.07993464357903413,0.16530735815044378
64,2.2022545337677,0.08545436839039097,0.16846530067137297
65,2.234264373779297,0.09014407815890721,0.1723898146474788
66,2.277763605117798,0.09816581156937124,0.1785482039669521
67,2.3074097633361816,0.10133291113096173,0.18191720786490195
68,2.340625762939453,0.10314545187366496,0.1846539810747312
69,2.3748857975006104,0.1070093429238718,0.18785121206404484
70,2.4075961112976074,0.11017091273558523,0.19039896626528294
71,2.444934606552124,0.11258197800724797,0.1947496164719105
72,2.482832670211792,0.11503807850385908,0.1981584267826628
73,2.513455867767334,0.11784141799634575,0.20201023693917253
74,2.5471482276916504,0.12001042408474781,0.2059569848693035
75,2.5787534713745117,0.12348523250313892,0.20943577210728911
76,2.6159441471099854,0.12461843980837094,0.2128957775920391
77,2.6448683738708496,0.12692809066943692,0.21647950077342837
78,2.6824851036071777,0.12813403716632474,0.21995262524769715
79,2.7141735553741455,0.1299909352806508,0.22283587764511956
80,2.747634172439575,0.13212575935786916,0.2266256924030545
81,2.7794384956359863,0.1329148306509858,0.22949709723367215
82,2.8153879642486572,0.13450274624106215,0.23188096073296513
83,2.8485732078552246,0.13563273846796642,0.23471156889504477
84,2.8851187229156494,0.1365837258996735,0.2377775844440869
85,2.915283441543579,0.13739318966656508,0.2396950416238609
86,2.9476513862609863,0.13771100705021458,0.24160880791334252
87,2.982367515563965,0.13904800434273293,0.2433906696429621
88,3.014906883239746,0.14017562667500869,0.2454653569515307
89,3.050258159637451,0.14036437330516024,0.24629676822619775
90,3.083308458328247,0.14085697247266268,0.24703832531341602
91,3.115368366241455,0.14095073836057628,0.2479606974423288
92,3.149384021759033,0.14146579231969109,0.24918973162970232
93,3.184631586074829,0.14181461383399652,0.24964134882523772
94,3.2161500453948975,0.1418836158820908,0.24946475714244604
95,3.2501561641693115,0.14218418453402412,0.24954828035015802
96,3.2837605476379395,0.14194405874124275,0.2491740265202543
97,3.316509246826172,0.14154387284411232,0.24909461626943144
98,3.3511126041412354,0.14128432380486597,0.24874806484144651
99,3.3819117546081543,0.1412484722763205,0.24836653984687382
100,3.416668653488159,0.14119845758116512,0.24866980062359229
101,3.4510862827301025,0.14157905048040345,0.24900458810079615
102,3.484102964401245,0.14134576413151964,0.2490616262032365
103,3.516798973083496,0.14128291648379404,0.24916565201886437
104,3.558640956878662,0.14126432504812647,0.24892225092033116
105,3.5913608074188232,0.14152013850625236,0.24898128337977582
106,3.6214492321014404,0.14145781851141448,0.24873621958003223
107,3.6547324657440186,0.14130119206356895,0.2485246366137484
108,3.688783645629883,0.1414571327876478,0.2491020494195783
109,3.72349214553833,0.14150634021731207,0.24891609586718966
110,3.7539777755737305,0.14146015839345077,0.2490030253747094
111,3.793177366256714,0.14172859421298228,0.24905257081752957
112,3.830634355545044,0.1414688074208415,0.24873757465792498
113,3.859952688217163,0.14122545483638332,0.24850826508758092
114,3.8936450481414795,0.141560441209201,0.2489332311155608
115,3.92907452583313,0.14147507047678537,0.24897642373749804
116,3.9578986167907715,0.14148596758428938,0.24885133670431464
117,3.999181032180786,0.1412471600576704,0.24889149511077088
118,4.030413389205933,0.14125412962198144,0.24886596996325497
119,4.062140941619873,0.14149619951333986,0.2490380906338178
120,4.099038362503052,0.1414571327876478,0.2491020494195783
121,4.131847143173218,0.1415278288410756,0.24911860386645962
122,4.162973880767822,0.14140950667892713,0.24857870059784096
123,4.196023225784302,0.1414319025242458,0.24863066630983738
124,4.23426365852356,0.14134326513185416,0.2490544995883325
125,4.267061948776245,0.14116657833057014,0.2491357996425433
126,4.300888776779175,0.14118383071917448,0.24909211869180642
127,4.333160400390625,0.14149725041221456,0.2486485841414794
128,4.366963148117065,0.14148147465864427,0.24909789976533395
129,4.4006028175354,0.14144389958337397,0.24875748402645245
130,4.431345701217651,0.14156600885535783,0.24895698631312688
131,4.467286825180054,0.14171586824223686,0.2488076823330993
132,4.501013994216919,0.1414421378135568,0.2489854927257459
133,4.532181739807129,0.14153897260479276,0.2491047361961978
134,4.566534519195557,0.14169195456663866,0.24877376651371533
135,4.601314306259155,0.14157400625862018,0.24905121412455755
136,4.641980409622192,0.14141457250390296,0.249088833136224
137,4.672868251800537,0.14151050129953294,0.2491539727972927
138,4.705769777297974,0.14134576413151964,0.2490616262032365
139,4.74017333984375,0.14164608796266945,0.24917390843079912
140,4.773793458938599,0.14100571602242892,0.24902395681598574
141,4.812244415283203,0.14150803757840613,0.2488730295736667
142,4.842903137207031,0.14149788256238546,0.24872066876692558
143,4.878331184387207,0.14153869469410996,0.24866818041345287
144,4.907934665679932,0.14114441268579123,0.24867270439526917
145,4.942981719970703,0.14133886532983517,0.24889018949525404
146,4.9837751388549805,0.1412624280590689,0.24870599711543037
147,5.0150933265686035,0.14126302348948575,0.24893467513889297
148,5.048365592956543,0.141156927722854,0.24906071065074617
149,5.082613706588745,0.14134000996606397,0.24868338088254247
150,5.11998987197876,0.14104552561991032,0.24858198394182698
151,5.151024580001831,0.14122807432397322,0.24902411910561226
152,5.182541608810425,0.14142813706505591,0.24861142802301162
153,5.218655586242676,0.14126321847223264,0.24879610298790014
154,5.247301816940308,0.14100509573767261,0.2489532674734046
155,5.286092519760132,0.1413655942073483,0.24895983977484137
156,5.317904949188232,0.14162521222307695,0.24879094960121692
157,5.3527991771698,0.14142380522304193,0.24893238600556689
158,5.384088039398193,0.14123461879122348,0.24892692140454337
159,5.420217037200928,0.14130966256521668,0.24881549432370537
160,5.4501025676727295,0.1411706643167611,0.24856311550310645
161,5.483136177062988,0.14145100106582184,0.24919436085555724
162,5.517374277114868,0.14113438143339252,0.2485273508192406
163,5.550092697143555,0.14151406407197167,0.249037836267515
164,5.585039377212524,0.14133307795862382,0.2487735740089293
165,5.621104717254639,0.1413449789656025,0.24897210983589918
166,5.651575326919556,0.14128291648379404,0.24916565201886437
167,5.684170484542847,0.1412545182580628,0.24905576323232642
168,5.720211744308472,0.14130838960045042,0.2486703702074573
169,5.752997636795044,0.14131878227801506,0.24893949893766215
170,5.7842981815338135,0.14176022711284125,0.2488293997264482
171,5.819472551345825,0.14142753844554123,0.2489559738330827
172,5.853522777557373,0.14119156477350456,0.24893569253387035
173,5.884057283401489,0.14146310558299097,0.24888337414237383
174,5.919865608215332,0.14133672391263347,0.248921220149047
175,5.95291543006897,0.14139697817114372,0.24910675809464852
176,5.983545303344727,0.14141816063415202,0.24911431177048665
177,6.021230936050415,0.14154450082396944,0.24916622904568544
178,6.054043769836426,0.14135529780584039,0.2489750257041386
179,6.09260106086731,0.14124622531544412,0.24892250861338802
180,6.120552062988281,0.14134576413151964,0.2490616262032365
181,6.158897399902344,0.14140934651682557,0.24856043909855316
182,6.190552234649658,0.14118909292642115,0.24854531030854138
183,6.223437547683716,0.14130621625866507,0.24887828215394134
184,6.256726264953613,0.14097593933563438,0.24879644759361239
185,6.29598593711853,0.14127979596976792,0.24880991119806922
186,6.325854301452637,0.1415181947098973,0.24897270638743058
187,6.359460115432739,0.14104817882158302,0.2488843659912262
188,6.393107652664185,0.14136201817343913,0.24886443397278313
189,6.429582118988037,0.14110032042015425,0.2487984220242104
190,6.45820689201355,0.14170664533998428,0.2489945348638315
191,6.493228197097778,0.1409745345767111,0.24863636280499296
192,6.526267051696777,0.14108095566291326,0.2486545099570478
193,6.561517000198364,0.14140950667892713,0.24857870059784096
194,6.59315299987793,0.14127979596976792,0.24880991119806922
195,6.626940011978149,0.14089094338950908,0.248899376404758
196,6.666747808456421,0.14150009508037972,0.24897296408890998
197,6.695913791656494,0.14115566245689698,0.24891649121657278
198,6.734533309936523,0.14115614747597083,0.24897177538509765
199,6.7650063037872314,0.14139697817114372,0.24910675809464852
200,6.801626920700073,0.1417076293356826,0.24848325939866864
201,6.835249900817871,0.14120927342269055,0.24891765110782982
202,6.864289999008179,0.14113904973590993,0.24908624468166854
203,6.898927927017212,0.14161312928293537,0.24878923682122542
204,6.938264846801758,0.14118173259609193,0.2488132838480639
205,6.967587947845459,0.1412716550090022,0.2491532353028582
206,7.003675222396851,0.14138238180023738,0.24879631632711838
207,7.038480997085571,0.1414397978797168,0.24871868678305348
208,7.067930459976196,0.1413855125730799,0.24898014114378067
209,7.1021809577941895,0.14124234641519814,0.2488721440222512
210,7.138392686843872,0.14115857239633608,0.24924817628014562
211,7.1669230461120605,0.14116453089683345,0.24891564841828287
212,7.201816558837891,0.14146015839345077,0.2490030253747094
213,7.2379631996154785,0.14138046883969474,0.24924838841049898
214,7.267096519470215,0.14119140873062333,0.24891790545354817
215,7.300579309463501,0.141408332399523,0.24883008387755787
216,7.33858585357666,0.1412101575003255,0.24885549451890476
217,7.367469549179077,0.14146937028944565,0.24926479674978708
218,7.405744314193726,0.14112904472195928,0.24895727871977902
219,7.438432931900024,0.14118197026704352,0.24888005103882574
220,7.4696221351623535,0.14135656912393346,0.24850639891092702
221,7.502516746520996,0.14123382333327322,0.24872024166396642
222,7.5389227867126465,0.14115645957490058,0.24900734951146902
223,7.568938732147217,0.14108447431461688,0.2488439372603109
224,7.604199171066284,0.14138015660258788,0.248882081296089
225,7.636797904968262,0.1414245354736989,0.24861357233452488
226,7.672050714492798,0.14134769287910923,0.24899638001562563
227,7.701764106750488,0.1413557648155944,0.24872557561557518
228,7.738891363143921,0.14129153960443322,0.24861764276948328
229,7.770834684371948,0.14165694710142518,0.2489375489170774
230,7.802638292312622,0.14140406490647145,0.24834351119545606
231,7.838940143585205,0.14161501306671262,0.249004076055667
232,7.873335838317871,0.14134785199175603,0.2490145204224664
233,7.90471076965332,0.14136514553099294,0.24897442920618817
234,7.940345525741577,0.14105260690278382,0.24829862824730184
235,7.971196174621582,0.14126432504812647,0.24892225092033116
236,8.009610176086426,0.14129040658650727,0.24890126463410345
237,8.040995836257935,0.1412510254460802,0.24836275787256798
238,8.073325872421265,0.1412090424659242,0.2490460074156323
239,8.105292797088623,0.14119086960626467,0.24895957161101986
240,8.137757539749146,0.1412293226082357,0.2491664151880684
241,8.174633741378784,0.1415123900075255,0.24862632725315598
242,8.2062668800354,0.14119923085973263,0.24869006689048645
243,8.241657018661499,0.14124442773590148,0.24898214990944845
244,8.271342754364014,0.14109009720201485,0.24861762602463017
245,8.306126594543457,0.14118047607560588,0.2486700565873515
246,8.342646360397339,0.14138823199955702,0.2489506817400361
247,8.374495267868042,0.14134109502417166,0.2488070874420764
248,8.408939123153687,0.14116279151887468,0.24869058560594817
249,8.444238185882568,0.14133356253815274,0.2485607968501535
250,8.4760422706604,0.14112904472195928,0.24895727871977902
251,8.510742902755737,0.14109523864637555,0.24911105464812572
252,8.543142080307007,0.1412793278906352,0.24875654984366233
253,8.575423240661621,0.14136201817343913,0.24886443397278313
254,8.608228921890259,0.14108531288425724,0.24904394108413544
255,8.643458366394043,0.14146500210482518,0.2490996266928159
256,8.672987461090088,0.14154310755053512,0.24857778616024043
257,8.708865880966187,0.14158597806071913,0.24915627068266927
258,8.744605302810669,0.1411209781733054,0.24898390758410727
259,8.773480415344238,0.14113058246216667,0.249092876899117
260,8.810230016708374,0.14125570012786598,0.24904500309590508
261,8.842915296554565,0.1413713426906256,0.2487404935235542
262,8.87323546409607,0.14138915542800876,0.24890222361161687
263,8.908581495285034,0.14144988394518035,0.24863041035379116
264,8.943104982376099,0.14127979596976792,0.24880991119806922
265,8.97811245918274,0.14139908013378152,0.24898924506138237
266,9.015902519226074,0.14113687829608604,0.24881194581159022
267,9.046490907669067,0.1413449789656025,0.24897210983589918
268,9.080572366714478,0.14113584089581646,0.24866759290189336
269,9.116984367370605,0.14098672593545555,0.24888283072404854
270,9.147841691970825,0.1411733520197727,0.24886947597952108
271,9.181655883789062,0.14134576413151964,0.2490616262032365
272,9.216381549835205,0.1415111913144619,0.2489396241306677
273,9.247905015945435,0.1412998449647082,0.24905867568362378
274,9.281580209732056,0.14128104417820112,0.24895220784817795
275,9.313364028930664,0.14118305553180266,0.24900375728554192
276,9.348493814468384,0.14134576413151964,0.2490616262032365
277,9.381745338439941,0.14152243756336752,0.2487010000259662
278,9.415543794631958,0.14116716658988032,0.24921607714017235
279,9.4496910572052,0.14108927610353877,0.24861906068247822
280,9.483798503875732,0.14146469001282216,0.24859617888314184
281,9.516761541366577,0.14128291648379404,0.24916565201886437
282,9.55029034614563,0.14134576413151964,0.2490616262032365
283,9.581944704055786,0.14161828801820953,0.24869835660602888
284,9.615287780761719,0.14142500962859617,0.2486676358941921
285,9.649097204208374,0.14121901946396803,0.2490562686905588
286,9.680978298187256,0.14095424496295506,0.2489309132097242
287,9.720641374588013,0.14140068410154766,0.24869894548356508
288,9.750226497650146,0.14118845210539055,0.24847226405239325
289,9.784969568252563,0.14085369287360705,0.24876755711788687
290,9.817471027374268,0.1411209781733054,0.24898390758410727
291,9.850422143936157,0.1413451359989051,0.24899001312295052
292,9.886598825454712,0.14137891883734652,0.2490716663716518
293,9.916863203048706,0.1412978166728121,0.24882744397335632
294,9.952954292297363,0.14114715521001875,0.24894561604526957
295,9.988054275512695,0.14121901946396803,0.2490562686905588
296,10.017265319824219,0.14124562691790482,0.2489882906597688


==> imgs/log_kick_1.csv <==
,power,speed
0,0.1,0.0016068799961134637
1,0.1473684210526316,0.005700535993254149
2,0.19473684210526315,0.04248537509524356
3,0.24210526315789474,0.08793629995886802
4,0.2894736842105263,0.14242864556078041
5,0.33684210526315794,0.1718731812512038
6,0.38421052631578945,0.11296612905147549
7,0.43157894736842106,0.2605183750536341
8,0.4789473684210527,0.16613051759036948
9,0.5263157894736842,0.31966222381218756
10,0.5736842105263158,0.33568395394809797
11,0.6210526315789474,0.22966753156239825
12,0.6684210526315789,0.3674973924404005
13,0.7157894736842105,0.2627001803399395
14,0.7631578947368421,0.25140917325969697
15,0.8105263157894737,0.17915303728559062
16,0.8578947368421053,0.3804692195463336
17,0.9052631578947369,0.41786385526627323
18,0.9526315789473684,0.35573753834076993
19,1.0,0.317424767236576


==> imgs/log_kicks.csv <==
,power,speed
0,0.1,0.0015818101848388277
1,0.1473684210526316,0.000538412159843295
2,0.19473684210526315,0.04419909230297376
3,0.24210526315789474,0.10039906673396086
4,0.2894736842105263,0.09436708862897271
5,0.33684210526315794,0.09364134609482469
6,0.38421052631578945,0.17202691033103465
7,0.43157894736842106,0.25427712702598054
8,0.4789473684210527,0.21701539436805212
9,0.5263157894736842,0.258419352050189
10,0.5736842105263158,0.35936090489329625
11,0.6210526315789474,0.22491059094523325
12,0.6684210526315789,0.2583854048196599
13,0.7157894736842105,0.35551808398030027
14,0.7631578947368421,0.3292386311362714
15,0.8105263157894737,0.34667416937560264
16,0.8578947368421053,0.2968423112704448
17,0.9052631578947369,0.4113778442838442
18,0.9526315789473684,0.3782461702724719
19,1.0,0.2768844043758272
0,0.1,0.0016068799961134637
1,0.1473684210526316,0.005700535993254149
2,0.19473684210526315,0.04248537509524356
3,0.24210526315789474,0.08793629995886802
4,0.2894736842105263,0.14242864556078041
5,0.33684210526315794,0.1718731812512038
6,0.38421052631578945,0.11296612905147549
7,0.43157894736842106,0.2605183750536341
8,0.4789473684210527,0.16613051759036948
9,0.5263157894736842,0.31966222381218756
10,0.5736842105263158,0.33568395394809797
11,0.6210526315789474,0.22966753156239825
12,0.6684210526315789,0.3674973924404005
13,0.7157894736842105,0.2627001803399395
14,0.7631578947368421,0.25140917325969697
15,0.8105263157894737,0.17915303728559062
16,0.8578947368421053,0.3804692195463336
17,0.9052631578947369,0.41786385526627323
18,0.9526315789473684,0.35573753834076993
19,1.0,0.317424767236576

